Second Order Bounds for Contextual Bandits with Function Approximation

Many works have developed no-regret algorithms for contextual bandits with function approximation, where the mean reward function over context-action pairs belongs to a function class. Although there are many approaches to this problem, one that has gained in importance is the use of algorithms based on the optimism principle such as optimistic least squares. It can be shown the regret of this algorithm scales as square root of the product of the eluder dimension (a statistical measure of the complexity of the function class), the logarithm of the function class size and the time horizon. Unfortunately, even if the variance of the measurement noise of the rewards at each time is changing and is very small, the regret of the optimistic least squares algorithm scales with square root of the time horizon. In this work we are the first to develop algorithms that satisfy regret bounds of scaling not with the square root of the time horizon, but the square root of the sum of the measurement variances in the setting of contextual bandits with function approximation when the variances are unknown. These bounds generalize existing techniques for deriving second order bounds in contextual linear problems.

==> notes.txt <==
\aldo{Isn't the intersection $\mathcal{I}_T^{(\tau, 2\tau]} \cap \{ \ell_j \}_{j=1}^{i-1}$ equal to $\{ \ell_j \}_{j=1}^{i-1}$? Write this equality in the equation above. The intersection operator doesn't seem to be necessary. }

Remove all constants where unnecessary to use $O$ notation throughout. 



\aldo{add explanation for these inequalities above.}
[proof of algorithm 3 regret]

\aldo{Figure out what's up with the indexing here. The $W_T$ quantities end at $T-1$, what is going on with the last one? or is it the first one we have to pay for (a +1)? }
[Same section, proof of algorithm 3 regret]
